On the weak lensing masses of a new sample of galaxy groups

Galaxy group masses are important to relate these systems with the dark matter halo hosts. However, deriving accurate mass estimates is particularly challenging for low-mass galaxy groups. Moreover, calibration of bservational mass-proxies using weak-lensing estimates have been mainly focused on massive clusters. We present here a study of halo masses for a sample of galaxy groups identified according to a spectroscopic catalogue, spanning a wide mass range. The main motivation of our analysis is to assess mass estimates provided by the galaxy group catalogue derived through an abundance matching luminosity technique. We derive total halo mass estimates according to a stacking weak-lensing analysis. Our study allows to test the accuracy of mass estimates based on this technique as a proxy for the halo masses of large group samples. Lensing profiles are computed combining the groups in different bins of abundance matching mass, richness and redshift. Fitted lensing masses correlate with the masses obtained from abundance matching. However, when considering groups in the low- and intermediate-mass ranges, masses computed according to the characteristic group luminosity tend to predict higher values than the determined by the weak-lensing analysis. The agreement improves for the low-mass range if the groups selected have a central early-type galaxy. Presented results validate the use of mass estimates based on abundance matching techniques which provide good proxies to the halo host mass in a wide mass range.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
